The Rapid ASKAP Continuum Survey VII: Spectra and Polarisation In Cutouts of Extragalactic Sources (SPICE-RACS) Second Data Release -- Unveiling the Magnetised Sky

We present the second data release (DR2) of Spectra and Polarisation in Cutouts of Extragalactic sources from RACS (SPICE-RACS). SPICE-RACS DR2 is derived from the third low-band epoch of the Rapid ASKAP Continuum Survey (RACS-low3) and covers the entire sky from the South celestial pole up to a declination of $+49^\circ$; approximately 87.5% of the celestial sphere. We produce 'cutout' spectral cubes in Stokes $I$, $Q$, $U$ around 4 million radio sources and extract spectra towards 5 million radio components. Across our observed band of 799.5--1087.5 MHz we find an $rms$ noise of $\sim200\mu\mathrm{Jy/PSF}$, an angular resolution of $\sim15''$, and residual wide-field instrumental polarisation on the order of 0.1%. After de-duplication, our polarisation catalogue contains the detection of $2.5\times10^5$ ($3.4\times10^5$) Faraday rotation measures (RM) for components with a linearly polarised signal above $8\sigma$ ($6\sigma$). This places SPICE-RACS DR2 as the largest single RM catalogue ever produced by nearly an order of magnitude; the number of RMs in our catalogue alone is $\sim5$ times larger than every previous RM catalogue combined. Our resulting RM grid has an areal density of $6.7^{+1.8}_{-1.7}\mathrm{deg}^{-2}$, providing an effective 'resolution' of $\sim23'$, and reveals striking features across the sky. The broad-band RMs have a median uncertainty of $\sim2\ \mathrm{rad\ m}^{-2}$, and include complexity metrics and information from the time domain. The breadth and quality of the SPICE-RACS DR2 dataset will enable a new generation of RM science. Further, SPICE-RACS will provide an ideal reference for forthcoming deep polarisation surveys such as the ASKAP POSSUM survey. All of our data products are publicly available on the CSIRO Data Access Portal (DAP) and the CSIRO ASKAP Science Data Archive (CASDA).

==> 56228_rm.yaml <==
# 56228_rm.yaml
# pipeline options
skip_cat: false
skip_cleanup: false
skip_cutout: false
skip_fix_ms: false
skip_frion: false
skip_imager: false
skip_linmos: false
skip_rmclean: false
skip_rmsynth: false
skip_validate: false
dask_config: /scratch3/projects/spiceracs/processing/proc_scripts/rm_petrichor.yaml
imager_dask_config: /scratch3/projects/spiceracs/processing/proc_scripts/petrichor_big.yaml
host: mueller.it.csiro.au
username: admin
password: "********"
database: true
# imager options
gridder: wgridder
size: 6144
absmem: 128
robust: -0.5
auto_mask: 5
auto_threshold: 0.5
multiscale: false
multiscale_scale_bias: 0.6
multiscale_scales: 0,2,4,8,16,32,64,128
nchan: 72
niter: 500000
nmiter: 15
pols: IQU
psf_cutoff: 19.0
purge: true
temp_dir_images: $MEMDIR
temp_dir_wsclean: $MEMDIR
data_column: CORRECTED_DATA
mgain: 0.6
minuv: 200
ms_glob_pattern: "scienceData.RACS_1800-32.SB56228.RACS_1800-32.beam*_averaged_cal.leakage.ms"
scale: 2.5
imager_only: false
local_rms: true
local_rms_window: 60
local_wsclean: /datasets/work/sa-spiceracs/work/containers/wsclean_force_mask.sif
disable_pol_force_mask_rounds: true
disable_pol_local_rms: true
# linmos options
holofile: /scratch3/projects/spiceracs/RACS_Low3_Holography/akpb.iquv.closepack36.54.943MHz.SB55219.cube.fits
yanda_image: /datasets/work/sa-spiceracs/work/containers/askapsoft_1.16.1-openmpi5.sif
# rmsynth/clean options
cutoff: -8.0
window: -5.0
weight_type: variance
debug: false
dimension: 1d
dryrun: false
epoch: 9
fit_function: log
fit_rmsf: true
force_mask_rounds: 8
gain: 0.1
max_iter: 10000
n_samples: 100.0
no_stokes_i: false
not_rmsf: false
pad: 7.0
save_plots: true
show_plots: false
poly_ord: -2
rm_verbose: false
# frion options
ionex_formatter: cddis.gsfc.nasa.gov
ionex_prefix: codg
ionex_server: file:///datasets/work/sa-spiceracs/work/data/IONEX/gdc.cddis.eosdis.nasa.gov
# Catalogue and validation options
catfile: RACS_1800-32_SB56228_polcat.fits
leakage_bins: 8
leakage_degree: 2















